Generating Detailed Character Motion from Blocking Poses

We focus on the problem of using generative diffusion models for the task of motion detailing: converting a rough version of a character animation, represented by a sparse set of coarsely posed, and imprecisely timed blocking poses, into a detailed, natural looking character animation. Current diffusion models can address the problem of correcting the timing of imprecisely timed poses, but we find that no good solution exists for leveraging the diffusion prior to enhance a sparse set of blocking poses with additional pose detail. We overcome this challenge using a simple inference-time trick. At certain diffusion steps, we blend the outputs of an unconditioned diffusion model with input blocking pose constraints using per-blocking-pose tolerance weights, and pass this result in as the input condition to an pre-existing motion retiming model. We find this approach works significantly better than existing approaches that attempt to add detail by blending model outputs or via expressing blocking pose constraints as guidance. The result is the first diffusion model that can robustly convert blocking-level poses into plausible detailed character animations.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
